Radial distribution function in a diffusion Monte Carlo simulation of a Fermion fluid between the ideal gas and the Jellium model

We study, through the diffusion Monte Carlo method, a spin one-half fermion fluid, in the three dimensional Euclidean space, at zero temperature. The point particles, immersed in a uniform "neutralizing" background, interact with a pair-potential which can be continuously changed from zero to the Coulomb potential depending on a parameter $\mu$. We determine the radial distribution functions of the system for various values of density, $\mu$, and polarization. We discuss about the importance, in a computer experiment, of the choice of suitable estimators to measure a physical quantity. The radial distribution function is determined through the usual histrogram estimator and through an estimator determined via the use of the Hellmann and Feynman theorem. In a diffusion Monte Carlo simulation the latter route introduces a new bias to the measure of the radial distribution function due to the choice of the auxiliary function. This bias is independent from the usual one due to the choice of the trial wave function. A brief account of the results from this study were presented in a recent communication [R. Fantoni, Solid State Communications, {\bf 159}, 106 (2013)].

==> cover_letter_epjb.txt <==
Trieste, 18 April 2013                      manuscript: b130204


Dear Editor,

I would like to submit the Referee reply and revision of my work  

"Radial distribution function in a diffusion Monte Carlo simulation of
a Fermion fluid between the ideal gas and the Jellium model"
	
by

Riccardo Fantoni
	
for publication in the European Physical Journal B as a regular article.

I hope the present revised version satisfies the Referee's points and
can be accepted for publication in EPJB.

Sincerely yours,

Riccardo Fantoni

~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
Dr. Riccardo Fantoni
SISSA
via Bonomea, 265
34136 Trieste
Italy
Phone    : +39-040-43372
Cell     : +393384570334
Fax      : +39-040-224601
e-mail   : rfantoni@ts.infn.it
homepage : http://www-dft.ts.infn.it/~rfantoni/
~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~


==> referee-reply.txt <==
Trieste, 18 April 2013                      manuscript: b130204


Dear Editor,

We would like to thank the Referee for his/her comments and suggestions
for a revision. We report next the Referee report and our reply to the
Referee's concerns.  



************************************************************************
REFEREE REPORT
************************************************************************
Detailed scientific reports from Referee 2: 

Report 1: 
The manuscript gives a very thorough, even pedagogical account of a
quantum Monte Carlo calculations of the pair correlation function of a
screened Coulomb potential.  This full length version will be
certainly useful to someone new to this field and the results for the
pair correlation functions may be useful for DFT functionals.  It
reads almost like a PhD thesis with many of the methods and formulas
derived instead of making literature references. However, the paper
could be substantially shortened by referring to the literature.  For
example the 2 Appendices are not necessary. 

Other comments.
page 3 What does the sentence: "Naturally now the short ranged
potential is .."" meant to convey? 

define "on-top value" for the reader.

page 4 and later:  "pseudo-potential"  is a confusing term as it
usually means the effect of eliminating core electrons.   Jastrow
correlation factor is more commonly used nowadays. 



Page 5: "One may follow different routes to determine estimators as
the direct microscopic one,the virial route through the use of the
virial theorem, or the thermodynamic route through the use of
thermodynamic identities. In an unbiased experiment the different
routes to the same observable must give the same average."   Paragraph
needs elaboration. 

Page 6:, eq (4).   Why is there a harmonic term in the potential
(third term)? What does this  mean in periodic boundary conditions? 

Page 11 and thereafter . Use of the abbreviation HF is bound to cause
confusion with Hartree-Fock. 

Page 22 "to the best of our knowledge .." I think the decay is known.
Soften statement. 

"the RDF is not expected to depend on the size of the system"  From
the moment rules (integral of g(r) over the box),  there can be an
effect which goes as 1/N.  It is hard to believe that there is not an
effect greater than the target precision of 0.0001. Please plot figure
4 on an expanded scale as in figure 3.     


************************************************************************
OUR REPLY
************************************************************************

[1] The Referee suggests to shorten the present version of the
manuscript. As a consequence we removed Appendix B. On the other hand
we think that Appendix A is crucial for the understanding of much of
the material presented in the manuscript, especially VIB, so we
thought that it would be a good thing to leave it as is. Nonetheless
the manuscript is considerably shorter in its revised version.

[2] We removed the sentence on page 3 "Naturally now the short ranged
potential is $1/r-v_\mu(r)=\text{erfc}(\mu r)/r$." 

[3] We defined the meaning of on-top value: "..., {\sl i.e.} its value
at contact, at a zero radial distance, ..." 

[4] We substituted the term "pseudo-potential" with
"Jastrow-correlation-factor" 

[5] We changed the paragraph: 
"An important component of a computer experiment of a
system of many particles, a fluid, is the determination of suitable
{\sl estimators} to measure, through a statistical average, a given
physical quantity, an observable. We compare the measure of
the histogram estimator for the RDF with a particular HFM one." 
into
"An important component of a computer experiment of a system of many 
particles, a fluid, is the determination of suitable {\sl estimators}
to measure, through a statistical average, a given physical quantity,
an observable. Whereas the average from different estimators must give
the same result, the variance, the square of the statistical error,
can be different for different estimators. We compare the measure of
the histogram estimator for the RDF with a particular HFM one."
We also changed the paragraph on page 5: 
"One may follow different routes to determine estimators as the {\sl 
  direct} microscopic one, the {\sl virial} route through the use of
the virial theorem, or the {\sl thermodynamic} route through the use
of thermodynamic identities. In an unbiased experiment the different
routes to the same observable must give the same average." 
into 
"One may follow different routes to determine estimators as the {\sl 
  direct} microscopic one, the {\sl virial} route through the use of
the virial theorem, or the {\sl thermodynamic} route through the use
of thermodynamic identities. This aspect of finding out different ways
of calculating quantum properties in some ways resembles experimental
physics. The theoretical concept may be perfectly well defined but it
is up to the ingenuity of the experimentalist to find the best way of 
doing the measurement. Even what is meant by 'best' is subject to
debate. In an unbiased experiment the different routes to the same
observable must give the same average."

[6] The harmonic term in the potential of Eq. (4) is the contribution
to the energy from the neutralizing uniform background. This poses no
problem in periodic boundary conditions as it is dealt with excluding
from the k-space sum in the image potential, of Eq. (8), the k=0 term. 

[7] We replaced the abbreviation "HF" with "HFM" for Hellmann and
Feynman measure.

[8] We changed the phrase "To the best of our knowledge we do not
know, yet, the exact decay for the zero temperature quantum case." 
into "We are not aware of the existence of a similar result for the
zero temperature quantum case."

[9] We redrawn Fig. 4 as suggested by the Referee. Before Fig. 4 we
substituted the phrase "The results (see Fig. \ref{fig:grn}) show that
the size dependence mainly affects the long range behavior of the RDF"
with "The results (see Fig. \ref{fig:grn}) show that the size
dependence mainly affects the long range behavior of the RDF and the
on-top value for the unlike one." 

We changed in the conclusions: "Moreover we found that for N > 54 the
RDF is little affected by the size of the system apart from the
extension of the range [0, rmax] of the function for larger N." into
"Increasing the system size $N$ the RDF extends its range
$[0,r_{max}]$ at larger $r_{max}$. We estimated that for $N\ge 66$ the
size dependence of the RDF is lower than 2\%. As a compromise between
computational cost and reduction of the size effects, the largest
uncontrolled source of uncertainty on our RDF measurements, we chose
to perform the RDF calculation with $N=162$ in the unpolarized case
and $N=147$ in the polarized case."

On this regard we would like to point out that our target relative
precision of 0.0001 is on the energy estimation not on the RDF
estimation. It is used to carefully tune the timestep and number of
walkers in the subsequent simulations. We agree with the Referee that
the size effects on the RDF are expected to be the largest source of
uncontrolled uncertainty. 




We hope the present revised version satisfies the Referee's points and
can be accepted for publication in EPJB.



Best regards,
The Author

~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
Dr. Riccardo Fantoni
SISSA
via Bonomea, 265
34136 Trieste
Italy
Phone    : +39-040-43372
Cell     : +393384570334
Fax      : +39-040-224601
e-mail   : rfantoni@ts.infn.it
homepage : http://www-dft.ts.infn.it/~rfantoni/
~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~


